Embodied Active Defense: Leveraging Recurrent Feedback to Counter Adversarial Patches

The vulnerability of deep neural networks to adversarial patches has motivated numerous defense strategies for boosting model robustness. However, the prevailing defenses depend on single observation or pre-established adversary information to counter adversarial patches, often failing to be confronted with unseen or adaptive adversarial attacks and easily exhibiting unsatisfying performance in dynamic 3D environments. Inspired by active human perception and recurrent feedback mechanisms, we develop Embodied Active Defense (EAD), a proactive defensive strategy that actively contextualizes environmental information to address misaligned adversarial patches in 3D real-world settings. To achieve this, EAD develops two central recurrent sub-modules, i.e., a perception module and a policy module, to implement two critical functions of active vision. These models recurrently process a series of beliefs and observations, facilitating progressive refinement of their comprehension of the target object and enabling the development of strategic actions to counter adversarial patches in 3D environments. To optimize learning efficiency, we incorporate a differentiable approximation of environmental dynamics and deploy patches that are agnostic to the adversary strategies. Extensive experiments demonstrate that EAD substantially enhances robustness against a variety of patches within just a few steps through its action policy in safety-critical tasks (e.g., face recognition and object detection), without compromising standard accuracy. Furthermore, due to the attack-agnostic characteristic, EAD facilitates excellent generalization to unseen attacks, diminishing the averaged attack success rate by 95 percent across a range of unseen adversarial attacks.

==> history/review_neurips.txt <==
# Review for EAD

## Official Review of Submission4341 by Reviewer EnMj

**Summary:**

This paper proposes a novel defense method against adversarial patches. Inspired by the human visual system, the authors design an Embodied Active Defense (EAD) to integrate external visual signals and internal cognitive feedback for visual recognition. Specifically, two models are employed in EAD: a perception model and a policy model. The perception model is responsible for scene understanding, while the policy model handles action decisions. The experimental results demonstrate the advantages of this approach.

**Soundness:** 3 good

**Presentation:** 4 excellent

**Contribution:** 2 fair

**Strengths:**

- This paper formulates the adversarial patch defense problem differently, which appears to be novel. The authors consider a realistic environment where images from different perspectives can be captured. This new setting enables the authors to gather more information for decision-making.
- This paper actively requests views using the perception model and the policy model, making the collected observations more informative and targeted.
- The writing quality of this paper is high, and the idea is well demonstrated.
- The experiments are comprehensive and have showcased the strength of this paper.

**Weaknesses:**

- My biggest concern is the advantage of the proposed method over an ensemble of multiple views. Although this paper shows that their method is better than a simple ensemble of random views in Table 4, I still have some questions.
    - First, since the setting in Table 4 involves random movement, can the authors provide some ==statistical results (e.g., by running random movement multiple times) to demonstrate the advantage of the proposed method over random movement==?
    - Second, how many observations does the random movement consider? ==If the random movement can take more views, could it potentially outperform the proposed method==? From my understanding, if we can achieve comparable results by incorporating more random views, then it might be preferable to adopt random movement since it is easier to implement and maintain a high clean accuracy.
- Although the authors claim that this paper requires no adversarial training, I believe this paper falls under the adversarial training category since it still incorporates the adversarial patch in the training process. The difference lies in the use of a uniform superset to approximate the true adversarial patches.

**Questions:**

A detailed comparison between random movement and the proposed method is needed. If this issue is thoroughly addressed, I will consider raising the score.

**Limitations:**

Yes

**Flag For Ethics Review:** No ethics review needed.

**Rating:** 4: Borderline reject: Technically solid paper where reasons to reject, e.g., limited evaluation, outweigh reasons to accept, e.g., good evaluation. Please use sparingly.

**Confidence:** 3: You are fairly confident in your assessment. It is possible that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not carefully checked.

**Code Of Conduct:** Yes

## Official Review of Submission4341 by Reviewer JKeK

**Summary:**

The paper introduces a novel methodology by incorporating a transformer-based perception and policy module, which effectively captures both the current observation and historic belief to mitigate the adversarial perturbation. The evaluation encompasses various attacks and focuses on two tasks: classification and object detection. The proposed approach demonstrates substantial improvements compared to previous solutions across different attacks, highlighting its effectiveness.

**Soundness:** 2 fair

**Presentation:** 3 good

**Contribution:** 3 good

**Strengths:**

- The methodology is intriguing, especially in comparison to the human visual system.
- Contains a comprehensive evaluation that covers multiple tasks, attacks, adaptive attacks, and includes an ablation study.

**Weaknesses:**

- Various problematic aspects in the evaluation setup

    - Attack selection: Attack selection is a critical aspect that requires further justification in the paper. Specifically, the rationale behind choosing the unpublished attack, Face3Dadv, as the primary focus remains unclear. Since the solution appears to be dependent on viewing angles, it would be ==more appropriate to prioritize attacks that are robust against multiple viewing angles or occlusions, such as FCA [a]==. Furthermore, when considering patch attacks, instead of crafting patch attacks using PGD, it would be beneficial to include existing variants that account for distance and viewing angles, such as ==Seeing isn't believing [b]==. 
    - Adaptive attack choice: The rationale behind the choice of adaptive attack lacks logical reasoning. In Section 3.2.3, it is mentioned that "straightforward backpropagation through the inference process of EAD is almost impossible," but no numerical evaluation or evidence is provided to support this claim. It would be valuable to ==include an approximation of the required time for such backpropagation.== Additionally, the paper should ==clarify why the adaptive attack is only conducted with EOT for FaceADv and provide a justification for this specific choice.==

- Lacks justifications and details of the system design

    While it mentions the construction of a "Uniform superset approximation for adversarial patch," it fails to provide an explanation of how this superset will be created. This omission hinders the overall motivation and flow of the design. Additionally, the paper's choice of Step, S=4 [Section 3.2.1], lacks justification and appears to be arbitrary. It is crucial to provide reasoning for this choice and discuss ==the potential implications if S were to be more or less than the selected value==.

[a] Wang, Donghua, et al. "FCA: Learning a 3D Full-coverage Vehicle Camouflage for Multi-view Physical Adversarial Attack." Proceedings of the AAAI Conference on Artificial Intelligence (AAAI) 2022.

[b] Zhao, Yue, et al. "Seeing isn't Believing: Towards More Robust Adversarial Attack Against Real World Object Detectors." Proceedings of the 2019 ACM SIGSAC Conference on Computer and Communications Security (CCS) 2019.

**Questions:**

N/A

**Limitations:**

The authors address the limitation on time and resource constraints of the proposed approach.

**Flag For Ethics Review:** No ethics review needed.

**Rating:** 4: Borderline reject: Technically solid paper where reasons to reject, e.g., limited evaluation, outweigh reasons to accept, e.g., good evaluation. Please use sparingly.

**Confidence:** 4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible, that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work.

**Code Of Conduct:** Yes

## Official Review of Submission4341 by Reviewer cNcr

**Summary:**

In this paper, the authors propose a proactive defensive strategy against adversarial patches. A perception model and a policy model are involved to detect the target and handle the effects of adversarial patches. The experimental validations for face recognition and object detection are given to validate its defensive ability against adversarial patches and maintain its original accuracy.

**Soundness:** 3 good

**Presentation:** 2 fair

**Contribution:** 2 fair

**Strengths:**

1. The proposed method presents a universal defense against adversarial patches.
2. The proposed method can be flexibly incorporated with diverse tasks, including face recognition and object detection.
3. The experiments are thorough, including various attacks and defense baselines.

**Weaknesses:**

1. From the visual results, the position of generated faces or objects after applying defense are been changed. This setting is different from other defense methods, e.g., JPEG, LGS, etc.
2. The pixel variations for diverse defenses are not uniform. For the experiments, ==more visualization with various defense methods as mentioned in Table 1 should be compared.== 
3. On the other hand, ==for different attacks, the visual results== should also be included for better visualization.
4. The proposed method is only formulated for adversarial patches. How about its ==generalization to adversarial perturbations==, like FGSM, PGD? 
5. The reviewer suggests that the authors provide more results under different attack settings, like the ==size of patches, iterations==, etc.

**Questions:**

1. The positions of objects or faces are changed after the defense. Give some analysis on this point. ==The adversarial patches are normally vulnerable to position==, e.g., rotation and resize.
2. Provide more visualization with different defense methods for an intuitive comparison.
3. Provide more visualization with different attack methods for comparison.
4. Discuss its generalization ability to adversarial perturbations. 
5. **==Discuss the effects of the proposed defense under different attack settings.==**

**Limitations:**

The authors have discussed the limitations and broader impact of their work.

**Flag For Ethics Review:** No ethics review needed.

**Rating:** 4: Borderline reject: Technically solid paper where reasons to reject, e.g., limited evaluation, outweigh reasons to accept, e.g., good evaluation. Please use sparingly.

**Confidence:** 4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible, that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work.

**Code Of Conduct:** Yes

## Official Review of Submission4341 by Reviewer 5No3

**Summary:**

The paper proposes an embodied activate defense (EAD) against adversarial patch attacks. EAD uses a perception module to understand the environment and a policy model to determine how to move (take actions) within the environment. The paper shows that this EAD strategy can effectively mitigate adversarial patch attacks.

**Soundness:** 2 fair

**Presentation:** 3 good

**Contribution:** 3 good

**Strengths:**

1. The paper studies an important question of adversarial patch attacks. The patch attack can be realized in the physical world and is arguably a practical and realistic attack vector. 
2. The paper draws an interesting connection between adversarial machine learning and robotics. I like the idea of “proactive” defense. Since the adversarial patch is designed for physical-world attacks, the agent should leverage the freedom to proactively interact with the physical world for better robustness.

**Weaknesses:**

1. Many details are missing. Some claims are not well supported and justified. 

    1. eqn 1, why use the Infinity norm constraint? Normally, the adversarial patch attack allows arbitrary pixels value. 
    2. The definitions of s,p and \Pi are vague. I can only find text descriptions but no formal math formulation. I understand s is the state, but how is each state represented? How many degrees of freedom does it have? p is a patch, how is it represented in the 3D physical world? How does \Pai work? How to project a 3D scene with a patch onto a 2D image? What is the mathematical camera/projection model for \Pi?
    3. How to generate p? How can you enumerate the \forall o and s?
    4. The experiments are somewhat disconnected from the formulation: the experiment can be done even without answering the questions asked in bullet points 2 and 3 above. The experiment only uses 2D images as inputs and then uses DNN to render different agent observations from different states/angles. There is no explicit math model built to capture the 3D geometry of the physical world. 
    5. ==I don’t understand how experiments and evaluations are done. How is an adversarial patch generated? Did you generate an adversarial image from an original image in the dataset and then use this adversarial image to render images observed from different angles? Does your attack consider the attack effectiveness for rendered images? I believe these are important details but they are missing in the main body of the paper.==

2. the formulation and technique seem to be ==a straightforward combination of adversarial training and RL/robotics== (not a big weakness though, but I’d like to encourage the authors to highlight the technical contribution/novelty in this combination, if any)

3. missing references. There has been a nice line of work on certifiably robust perception against adversarial patches. I put some representative examples below. There are a few reasons to cite them:

    1. They are also defenses against adversarial patch attacks
    2. Their robustness is certifiable/provable. This address the limitation discussed in Line 33 “However, they are easily disabled by adaptive attacks with defense-aware adversaries”. As a side note and a minor limitation, the claim of “they are easily disabled by adaptive attacks with defense-aware adversaries” is not well supported. The citations [3,49] have nothing to do with patch attacks.

    - https://arxiv.org/abs/2005.10884

    - https://arxiv.org/abs/2108.09135

    - https://arxiv.org/abs/2110.07719

    - https://arxiv.org/abs/2203.08519

**Questions:**

1. Please answer all questions asked in the first bullet point in the weakness section
2. What is the key innovation/contribution in EAD (in addition to combining adversarial training and RL/robotics?

**Limitations:**

NA

**Flag For Ethics Review:** No ethics review needed.

**Rating:** 4: Borderline reject: Technically solid paper where reasons to reject, e.g., limited evaluation, outweigh reasons to accept, e.g., good evaluation. Please use sparingly.

**Confidence:** 4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible, that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work.

**Code Of Conduct:** Yes
